XMM-Newton observations of the extragalactic microquasar S26 and their implications for PeV cosmic rays

The extragalactic microquasar S26 has the most powerful jets observed in accreting binaries, with a kinetic luminosity of $L_{\rm jet}\sim10^{40}\,{\rm erg\,s^{-1}}$. According to the jet-disk symbiosis model, this implies that the accretion power to the stellar black hole at the core of the system should be very super-Eddington, on the order of $L_{\rm acc}\sim L_{\rm jet}$. However, the observed X-ray flux of this system, measured by the \textit{Chandra} and \textit{XMM-Newton} telescopes, indicates an apparent very sub-Eddington accretion luminosity of $L_{\rm X}\approx 10^{37}\,{\rm erg\,s^{-1}}$, orders of magnitude smaller than the jet power. We present here a preliminary investigation of the relationship between jet and disk power, analyze an X-ray observation of S26 obtained with \textit{XMM-Newton}, and propose an explanation for the emission. We also examine the acceleration and distribution of the particles to discuss the feasibility of microquasars as potential PeVatron sources, exploring their ability to produce cosmic rays with energies of about 1 PeV or higher.

==> readme.txt <==
Le versioni "master" dei file in questo folder si possono trovare in
https://gitlab.sissamedialab.it/gamboz/pos/-/tree/master/var/package

mg 2020-07-14

